Drift and Meander of Spiral Waves

In this thesis, we are concerned with the dynamics of spiral wave solutions to Reaction-Diffsion systems of equations, and how they behave when subject to symmetry breaking perturbations. We present an asymptotic theory of the study of meandering (quasiperiodic spiral wave solutions) spiral waves which are drifting due to symmetry breaking perturbations. This theory is based on earlier theories: the 1995 Biktashev et al theory of drift of rigidly rotating spirals, and the 1996 Biktashev et al theory of meander of spirals in unperturbed systems. We combine the two theories by first rewriting the 1995 drift theory using the symmetry quotient system method of the 1996 meander theory, and then go on to extend the approach to meandering spirals by considering Floquet theory and using a singular perturbation method. We demonstrate the work of the newly developed theory on simple examples. We also develop a numerical implementation of the quotient system method, demonstrate its numerical convergence and its use in calculations which would be difficult to do by the standard methods, and also link this study to the problem of calculation of response functions of spiral waves.

==> chapter4/convergence/bark_dt_dbc/fq.dat <==
#lx	nx	grid_h		dt		x_inc	y_inc	cx		cy		 omega		cx stand dev	cy stand dev	om stand dev	radius		Time (Secs)
#------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
#
60	901	0.066667	0.000111	0	226	-1.2681751251	-1.6629558802	-0.9087269306	0.0030688001	0.0042003542	0.0016194457	2.3013920784	32721.0
60	901	0.066667	0.000144	0	226	-1.2669696808	-1.6637338400	-0.9084567428	0.0035040772	0.0027621358	0.0009134906	2.3019533157	13026.0
60	901	0.066667	0.000178	0	226	-1.2656592131	-1.6646105051	-0.9080545306	0.0019834079	0.0000000000	0.0026966212	2.3028674126	11981.0
60	901	0.066667	0.000211	0	226	-1.2642828226	-1.6656897068	-0.9076817036	0.0021561915	0.0031644241	0.0016558423	2.3038427830	13483.0
60	901	0.066667	0.000244	0	226	-1.2631211281	-1.6663045883	-0.9073430896	0.0019834079	0.0019531250	0.0011187929	2.3044688702	10452.0
60	901	0.066667	0.000278	0	226	-1.2617208958	-1.6672765017	-0.9069240689	0.0036702384	0.0032754901	0.0030000503	2.3054554462	11525.0
60	901	0.066667	0.000311	0	226	-1.2604072094	-1.6681746244	-0.9065408111	0.0017263349	0.0039668158	0.0022902421	2.3063466549	10143.0


==> chapter4/convergence/bark_dt_nbc/fq.dat <==
#lx	nx	grid_h		dt		x_inc	y_inc	cx		cy		 omega		radius		Time (Secs)
#------------------------------------------------------------------------------------------------------------------------------------------
#
60	901	0.066667	0.000111	0	226	-1.2679554224	-1.6631829739	-0.9087790847	2.3013122082	19378.0
60	901	0.066667	0.000144	0	226	-1.2668153048	-1.6639149189	-0.9084119201	2.3021225929	3879.0
60	901	0.066667	0.000178	0	226	-1.2657095194	-1.6646411419	-0.9080864787	2.3028469086	3395.0
60	901	0.066667	0.000211	0	226	-1.2643574476	-1.6655995846	-0.9076850414	2.3038048744	4196.0
60	901	0.066667	0.000244	0	226	-1.2630627155	-1.6663665771	-0.9073064923	2.3045771122	3439.0
60	901	0.066667	0.000278	0	226	-1.2617456913	-1.6673169136	-0.9069395065	2.3054683208	3169.0
60	901	0.066667	0.000311	0	226	-1.2604756355	-1.6681590080	-0.9065455198	2.3063662052	3178.0
60	901	0.066667	0.000344	0	226	-1.2591420412	-1.6690211296	-0.9061573148	2.3072266579	3178.0
60	901	0.066667	0.000378	0	226	-1.2578704357	-1.6698648930	-0.9057955742	2.3080470562	2830.0


==> chapter4/convergence/bark_lx_dbc/fq.dat <==
#lx	nx	grid_h		dt		x_inc	y_inc	cx		cy		 omega		cx stand dev	cy stand dev	om stand dev	radius		Time (Secs)
#------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
#
60	901	0.066667	0.000111	0	90	1.4608360529	-1.5007127523	-0.9063898325	0.0030099677	0.0015440809	0.0019834079	2.3106184006	26464.0
55	826	0.066667	0.000111	0	90	1.4612091780	-1.5004255772	-0.9064233899	0.0049795113	0.0046579065	0.0023795885	2.3105931282	32293.0
50	751	0.066667	0.000111	0	90	1.4608191252	-1.5006442070	-0.9065675735	0.0044751717	0.0040559685	0.0020859384	2.3100981712	26535.0
45	676	0.066667	0.000111	0	90	1.4609786272	-1.5006299019	-0.9064135551	0.0064961594	0.0028049622	0.0023544070	2.3106021881	24506.0
40	601	0.066667	0.000111	0	90	1.4612751007	-1.5004471540	-0.9063919783	0.0044484539	0.0058999248	0.0015440809	2.3107409477	18346.0
35	526	0.066667	0.000111	0	90	1.4613181353	-1.5004508495	-0.9062764049	0.0058999248	0.0061763236	0.0019531250	2.3110716343	12127.0
30	451	0.066667	0.000111	0	90	1.4613646269	-1.5004925728	-0.9064945579	0.0062339576	0.0043673203	0.0016194457	2.3105843067	9170.0
25	376	0.066667	0.000111	0	90	1.4612202644	-1.5005462170	-0.9064239264	0.0021283687	0.0014648438	0.0021699693	2.3106956482	6656.0
20	301	0.066667	0.000111	0	90	1.4613574743	-1.5004969835	-0.9063345790	0.0048337379	0.0022375858	0.0024897556	2.3109900951	3711.0
15	226	0.066667	0.000111	0	90	1.4690065384	-1.4928252697	-0.9065124393	0.0017605231	0.0053932425	0.0017263349	2.3103919029	1953.0


==> chapter4/convergence/bark_lx_nbc/fq.dat <==
#lx	nx	grid_h		dt		x_inc	y_inc	cx		cy		 omega		cx stand dev	cy stand dev	om stand dev	radius		Time (Secs)
#------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
#
60	901	0.066667	0.000111	0	90	1.4610712528	-1.5006122589	-0.9063076973	0.0043945312	0.0020716018	0.0021143199	2.3109292984	32566.0
55	826	0.066667	0.000111	0	90	1.4611662626	-1.5004699230	-0.9064893723	0.0050743674	0.0040559685	0.0024414062	2.3104269505	32016.0
50	751	0.066667	0.000111	0	90	1.4609438181	-1.5005683899	-0.9065765738	0.0045543844	0.0046322425	0.0015822120	2.3101112843	26604.0
45	676	0.066667	0.000111	0	90	1.4607930183	-1.5007141829	-0.9066811800	0.0050743674	0.0013810679	0.0013147375	2.3098440170	22131.0
40	601	0.066667	0.000111	0	90	1.4611858130	-1.5005288124	-0.9064005017	0.0051905010	0.0057151853	0.0023032180	2.3107149601	18601.0
35	526	0.066667	0.000111	0	90	1.4613159895	-1.5004500151	-0.9062711596	0.0060199355	0.0062910640	0.0017263349	2.3110826015	12307.0
30	451	0.066667	0.000111	0	90	1.4612733126	-1.5005265474	-0.9064749479	0.0034526698	0.0040559685	0.0026632599	2.3105909824	8786.0
25	376	0.066667	0.000111	0	90	1.4613893032	-1.5004310608	-0.9062532187	0.0032388915	0.0051674829	0.0019531250	2.3111701012	6672.0
20	301	0.066667	0.000111	0	90	1.4615176916	-1.5003278255	-0.9062949419	0.0025371837	0.0045281341	0.0022242269	2.3110806942	4017.0
15	226	0.066667	0.000111	0	90	1.4690592289	-1.4927487373	-0.9064465165	0.0008457279	0.0046064360	0.0021423253	2.3105404377	1927.0


==> chapter4/convergence/bark_nx_dbc/fq.dat <==
#lx	nx	grid_h		dt		x_inc	y_inc	cx		cy		 omega		cx stand dev	cy stand dev	om stand dev	radius		Time (Secs)
#------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
#
60	901	0.066667	0.000111	0	226	-1.2681751251	-1.6629558802	-0.9087269306	0.0030688001	0.0042003542	0.0016194457	2.3013920784	33140.0
60	841	0.071429	0.000128	0	211	-1.2619397640	-1.6670967340	-0.9067416191	0.0047466364	0.0060594110	0.0002441406	2.3059070110	22323.0
60	781	0.076923	0.000148	0	196	-1.2537785769	-1.6722421646	-0.9040756226	0.0038291961	0.0010918301	0.0019067993	2.3118209839	17609.0
60	721	0.083333	0.000174	0	181	-1.2427054644	-1.6795598269	-0.9005134702	0.0039366493	0.0027621358	0.0024291684	2.3201377392	13593.0
60	661	0.090909	0.000207	0	166	-1.2288516760	-1.6883394718	-0.8962043524	0.0024656993	0.0032754901	0.0007720405	2.3300454617	9847.0
60	601	0.100000	0.000250	0	151	-1.2107442617	-1.6994390488	-0.8907212615	0.0032936372	0.0027186349	0.0018911052	2.3426213264	7970.0
60	541	0.111111	0.000309	0	136	-1.1861982346	-1.7142602205	-0.8835021257	0.0013810679	0.0020716018	0.0012918707	2.3595271111	5319.0
60	481	0.125000	0.000391	0	121	-1.1524431705	-1.7336212397	-0.8738694787	0.0000000000	0.0016194457	0.0015440809	2.3821890354	3687.0
60	421	0.142857	0.000510	0	106	-1.1043437719	-1.7595181465	-0.8606247306	0.0013372133	0.0023417147	0.0018911052	2.4137966633	2240.0
60	361	0.166667	0.000694	0	91	-1.0316925049	-1.7955915928	-0.8414704204	0.0024414062	0.0022375858	0.0014850495	2.4610238075	1308.0
60	301	0.200000	0.001000	0	76	-0.9137429595	-1.8478322029	-0.8120031953	0.0019983770	0.0029296875	0.0005459150	2.5386719704	779.0
60	241	0.250000	0.001563	0	61	-0.6901687980	-1.9338898659	-0.7597552538	0.0011053937	0.0039668158	0.0012918707	2.7026519775	447.0


==> chapter4/convergence/bark_nx_nbc/fq.dat <==
#lx	nx	grid_h		dt		x_inc	y_inc	cx		cy		 omega		cx stand dev	cy stand dev	om stand dev	radius		Time (Secs)
#------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
#
60	901	0.066667	0.000111	0	226	-1.2681818008	-1.6629405022	-0.9087274075	0.0036046931	0.0043945312	0.0014443555	2.3013818264	31552.0
60	841	0.071429	0.000128	0	211	-1.2619248629	-1.6670968533	-0.9067398310	0.0037822104	0.0060986308	0.0012448778	2.3059017658	21563.0
60	781	0.076923	0.000148	0	196	-1.2537785769	-1.6722421646	-0.9040753245	0.0038135985	0.0009765625	0.0019067993	2.3118216991	17094.0
60	721	0.083333	0.000174	0	181	-1.2426940203	-1.6795722246	-0.9004592299	0.0041861399	0.0032018742	0.0010066176	2.3202810287	13464.0
60	661	0.090909	0.000207	0	166	-1.2288647890	-1.6883280277	-0.8962041140	0.0018269812	0.0014648438	0.0019378061	2.3300445080	9540.0
60	601	0.100000	0.000250	0	151	-1.2107529640	-1.6994261742	-0.8907108903	0.0040852539	0.0018269812	0.0013372133	2.3426427841	7056.0
60	541	0.111111	0.000309	0	136	-1.1862124205	-1.7142699957	-0.8835012913	0.0012918707	0.0000000000	0.0021423253	2.3595476151	5527.0
60	481	0.125000	0.000391	0	121	-1.1524435282	-1.7336219549	-0.8738694787	0.0008457279	0.0016914558	0.0014024811	2.3821899891	3663.0
60	421	0.142857	0.000510	0	106	-1.1043810844	-1.7595028877	-0.8606367111	0.0013810679	0.0011960400	0.0014850495	2.4137711525	2254.0
60	361	0.166667	0.000694	0	91	-1.0316952467	-1.7955905199	-0.8414706588	0.0022375858	0.0026294750	0.0015822120	2.4610235691	1329.0
60	301	0.200000	0.001000	0	76	-0.9137423038	-1.8478326797	-0.8119981289	0.0014024811	0.0030881618	0.0022107875	2.5386879444	824.0
60	241	0.250000	0.001563	0	61	-0.6901643872	-1.9338886738	-0.7597554922	0.0004882812	0.0034870256	0.0013810679	2.7026476860	487.0


==> chapter4/convergence/fhn_dt_dbc/fq.dat <==
#lx	nx	grid_h		dt		x_inc	y_inc	cx		cy		 omega		cx stand dev	cy stand dev	om stand dev	radius		Time (Secs)
#------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
#
60	901	0.066667	0.000111	0	226	-0.4198008776	-0.3889885247	-0.5818135738	0.0005593965	0.0000000000	0.0005725605	0.9836747646	2665.0
60	901	0.066667	0.000144	0	226	-0.4194200933	-0.3902492523	-0.5814404488	0.0011121135	0.0005854287	0.0008970299	0.9853014350	32619.0
60	901	0.066667	0.000178	0	226	-0.4193574786	-0.3902512491	-0.5813723803	0.0007012406	0.0002990100	0.0005179005	0.9853402972	7362.0
60	901	0.066667	0.000211	0	226	-0.4193345010	-0.3902404904	-0.5813367963	0.0006686067	0.0008004686	0.0008279211	0.9853590727	5469.0
60	901	0.066667	0.000244	0	226	-0.4194934964	-0.3895968497	-0.5814787745	0.0009376399	0.0008544922	0.0011053937	0.9845650792	20803.0
60	901	0.066667	0.000278	0	226	-0.4193381965	-0.3901560605	-0.5813561082	0.0005320922	0.0002990100	0.0002990100	0.9852321148	15163.0
60	901	0.066667	0.000311	0	226	-0.4193010628	-0.3901609480	-0.5813291669	0.0005033088	0.0003229677	0.0002441406	0.9852367043	4826.0
60	901	0.066667	0.000344	0	226	-0.4192656279	-0.3901502192	-0.5813187957	0.0005593965	0.0004727763	0.0008097229	0.9851970673	3979.0
60	901	0.066667	0.000378	0	226	-0.4192241132	-0.3901515603	-0.5813152194	0.0001726335	0.0005980200	0.0008097229	0.9851524830	3978.0


==> chapter4/convergence/fhn_dt_nbc/fq.dat <==
#lx	nx	grid_h		dt		x_inc	y_inc	cx		cy		 omega		cx stand dev	cy stand dev	om stand dev	radius		Time (Secs)
#------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
#
60	901	0.066667	0.000111	0	226	-0.4197997749	-0.3889850080	-0.5818129182	0.0004882812	0.0005980200	0.0001726335	0.9836703539	2372.0
60	901	0.066667	0.000144	0	226	-0.4194206595	-0.3902511895	-0.5814404488	0.0009216106	0.0004228640	0.0003860202	0.9853044748	31059.0
60	901	0.066667	0.000178	0	226	-0.4193525612	-0.3902580738	-0.5813716054	0.0007117861	0.0010213135	0.0008279211	0.9853435159	7297.0
60	901	0.066667	0.000211	0	226	-0.4193337560	-0.3902470469	-0.5813360810	0.0006224389	0.0002114320	0.0002441406	0.9853670597	5454.0
60	901	0.066667	0.000244	0	226	-0.4194945395	-0.3895956576	-0.5814808607	0.0001726335	0.0009216106	0.0008457279	0.9845615029	21116.0
60	901	0.066667	0.000278	0	226	-0.4193384647	-0.3901584446	-0.5813567042	0.0002729575	0.0007720405	0.0009134906	0.9852342606	16742.0
60	901	0.066667	0.000311	0	226	-0.4193000793	-0.3901621699	-0.5813284516	0.0003229677	0.0003860202	0.0007911060	0.9852381349	4414.0
60	901	0.066667	0.000344	0	226	-0.4192641675	-0.3901504278	-0.5813181400	0.0004727763	0.0004401308	0.0005459150	0.9851966500	3598.0
60	901	0.066667	0.000378	0	226	-0.4192238748	-0.3901506364	-0.5813149214	0.0003860202	0.0005179005	0.0005725605	0.9851515889	3905.0


==> chapter4/convergence/fhn_nx_dbc/fq.dat <==
#lx	nx	grid_h		dt		x_inc	y_inc	cx		cy		 omega		cx stand dev	cy stand dev	om stand dev	radius		Time (Secs)
#------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
#
60	901	0.066667	0.000111	0	226	-0.4198008776	-0.3889885247	-0.5818135738	0.0005593965	0.0000000000	0.0005725605	0.9836747646	2548.0
60	841	0.071429	0.000128	0	211	-0.4199441373	-0.3886318207	-0.5816048980	0.0008802615	0.0004567453	0.0007524919	0.9837917686	45379.0
60	781	0.076923	0.000148	0	196	-0.4199749529	-0.3888992369	-0.5812874436	0.0007012406	0.0004048614	0.0004567453	0.9846804142	24533.0
60	721	0.083333	0.000174	0	181	-0.4201801717	-0.3886615634	-0.5812312365	0.0009052976	0.0006103516	0.0004882812	0.9847570062	20656.0
60	661	0.090909	0.000207	0	166	-0.4203376770	-0.3881073296	-0.5810708404	0.0004401308	0.0003229677	0.0004567453	0.9845805764	14075.0
60	601	0.100000	0.000250	0	151	-0.4204359651	-0.3874262273	-0.5809413195	0.0008457279	0.0002990100	0.0010780958	0.9841295481	10553.0
60	541	0.111111	0.000309	0	136	-0.4205736816	-0.3865883052	-0.5807417035	0.0006342959	0.0004401308	0.0002990100	0.9836652279	6887.0
60	481	0.125000	0.000391	0	121	-0.4205848873	-0.3855713606	-0.5804672837	0.0005980200	0.0006905340	0.0007720405	0.9829597473	5888.0
60	421	0.142857	0.000510	0	106	-0.4203749001	-0.3844878972	-0.5801402330	0.0002114320	0.0003860202	0.0006459354	0.9819856882	3395.0
60	361	0.166667	0.000694	0	91	-0.4195980430	-0.3835255206	-0.5795059800	0.0005179005	0.0003860202	0.0002990100	0.9809504151	13361.0


==> chapter4/convergence/fhn_nx_nbc/fq.dat <==
#lx	nx	grid_h		dt		x_inc	y_inc	cx		cy		 omega		cx stand dev	cy stand dev	om stand dev	radius		Time (Secs)
#------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
#
60	901	0.066667	0.000111	0	226	-0.4197997749	-0.3889850080	-0.5818129182	0.0004882812	0.0005980200	0.0001726335	0.9836703539	2244.0
60	841	0.071429	0.000128	0	211	-0.4199454486	-0.3886336088	-0.5816073418	0.0003662109	0.0008279211	0.0013260230	0.9837913513	43745.0
60	781	0.076923	0.000148	0	196	-0.4199765027	-0.3889082968	-0.5812885165	0.0002990100	0.0001726335	0.0006686067	0.9846911430	24029.0
60	721	0.083333	0.000174	0	181	-0.4201803505	-0.3886606991	-0.5812304616	0.0004567453	0.0005854287	0.0008457279	0.9847575426	19807.0
60	661	0.090909	0.000207	0	166	-0.4203377068	-0.3881072402	-0.5810728669	0.0005033088	0.0003229677	0.0008457279	0.9845770597	13973.0
60	601	0.100000	0.000250	0	151	-0.4204376042	-0.3874281943	-0.5809432268	0.0002729575	0.0000000000	0.0009611826	0.9841306806	10344.0
60	541	0.111111	0.000309	0	136	-0.4205704331	-0.3865916729	-0.5807389617	0.0005980200	0.0008802615	0.0005980200	0.9836696982	6898.0
60	481	0.125000	0.000391	0	121	-0.4205864966	-0.3855638802	-0.5804680586	0.0005179005	0.0008097229	0.0011053937	0.9829517603	6008.0
60	421	0.142857	0.000510	0	106	-0.4203748405	-0.3844872713	-0.5801402926	0.0008368719	0.0005593965	0.0006905340	0.9819847345	3473.0
60	361	0.166667	0.000694	0	91	-0.4195874631	-0.3835300207	-0.5795018077	0.0005459150	0.0005980200	0.0008970299	0.9809492826	13883.0

